MegaFace: A Million Faces for Recognition at Scale

Recent face recognition experiments on the LFW benchmark show that face recognition is performing stunningly well, surpassing human recognition rates. In this paper, we study face recognition at scale. Specifically, we have collected from Flickr a \textbf{Million} faces and evaluated state of the art face recognition algorithms on this dataset. We found that the performance of algorithms varies--while all perform great on LFW, once evaluated at scale recognition rates drop drastically for most algorithms. Interestingly, deep learning based approach by \cite{schroff2015facenet} performs much better, but still gets less robust at scale. We consider both verification and identification problems, and evaluate how pose affects recognition at scale. Moreover, we ran an extensive human study on Mechanical Turk to evaluate human recognition at scale, and report results. All the photos are creative commons photos and is released at \small{\url{http://megaface.cs.washington.edu/}} for research and further experiments.

==> figures/device.csv <==
Canon+EOS+5D+Mark+II,:,16750
Canon+EOS+5D+Mark+III,:,10863
NIKON+CORPORATION+NIKON+D7000,:,9800
NIKON+CORPORATION+NIKON+D700,:,9657
Canon+EOS+7D,:,9638
Canon+EOS+60D,:,8312
NIKON+CORPORATION+NIKON+D90,:,6463
NIKON+CORPORATION+NIKON+D3100,:,6318
NIKON+CORPORATION+NIKON+D5100,:,5937
NIKON+CORPORATION+NIKON+D800,:,5855
Canon+EOS+6D,:,4907
Apple+iPhone+5,:,4290
NIKON+CORPORATION+NIKON+D600,:,4254
NIKON+CORPORATION+NIKON+D80,:,3916
Canon+EOS+REBEL+T2i,:,3396
NIKON+CORPORATION+NIKON+D300,:,3371
NIKON+CORPORATION+NIKON+D7100,:,3255
Apple+iPhone+4S,:,3253
Canon+EOS+REBEL+T3i,:,3237
Canon+EOS+50D,:,3126
Canon+EOS+REBEL+T3,:,3039
Canon+EOS+600D,:,2956
NIKON+CORPORATION+NIKON+D300S,:,2422
Canon+EOS+550D,:,2365
NIKON+CORPORATION+NIKON+D200,:,2364
NIKON+CORPORATION+NIKON+D50,:,2335
NIKON+CORPORATION+NIKON+D40,:,2291
Canon+EOS+40D,:,2202
NIKON+CORPORATION+NIKON+D3S,:,2118
Canon+EOS+DIGITAL+REBEL+XSi,:,2001
NIKON+CORPORATION+NIKON+D4,:,1903
NIKON+CORPORATION+NIKON+D3200,:,1899
Canon+EOS-1D+Mark+IV,:,1892
NIKON+CORPORATION+NIKON+D70,:,1871
NIKON+CORPORATION+NIKON+D5000,:,1850
NIKON+CORPORATION+NIKON+D3,:,1770
Canon+EOS+DIGITAL+REBEL+XT,:,1693
Canon+EOS+400D+DIGITAL,:,1677
Apple+iPhone+4,:,1644
Canon+EOS+5D,:,1615
Canon+EOS+DIGITAL+REBEL+XTi,:,1613
NIKON+CORPORATION+NIKON+D3000,:,1597
Canon+EOS+350D+DIGITAL,:,1595
Canon+EOS+REBEL+T1i,:,1492
Canon+EOS-1D+Mark+III,:,1420
Canon+EOS+500D,:,1403
Canon+EOS+650D,:,1383
Canon+EOS-1D+X,:,1374
Canon+EOS+20D,:,1368
Apple+iPhone+5s,:,1330

==> figures/tags.csv <==
2013,19003
wedding,4476
square,4084
iphoneography,3900
square+format,3880
instagram+app,3871
united+states,3039
2007,3026
sapucai,2877
halloween,2847
music,2568
usa,2547
jovens,2500
people,2406
viagens,2339
london,2118
novembro,2087
photography,2080
texas,2040
nikon,1988
cosplay,1958
germany,1936
party,1916
tedx,1825
football,1801
live,1778
nr,1768
california,1712
japan,1698
canada,1688
sport,1670
europe,1653
sports,1628
travel,1614
2006,1610
running,1601
de,1592
spain,1571
festival,1551
france,1509
england,1503
band,1475
florida,1462
family,1425
toledo,1414
jmmg,1371
fototeca,1370
deutschland,1344
race,1342
acampamentos,1341

